The size--mass and other structural parameter ($n, \mu_z, R_z$) relations for local bulges/spheroids from multicomponent decompositions

We analyse the bulge/spheroid size-(stellar mass), $R_{\rm e,Sph}-M_{\rm *,Sph}$, relation and spheroid structural parameters for 202 local (predominantly $\lesssim 110~\rm Mpc$) galaxies spanning $ M_*\sim 3\times10^{9}-10^{12}~\rm M_{\odot}$ and $ 0.1 \lesssim R_{\rm e, Sph}\lesssim32~\rm kpc$ from multicomponent decomposition. The correlations between the spheroid S\'ersic index ($n_{\rm Sph}$), central surface brightness ($\mu_{\rm 0, Sph}$), effective half-light radius ($R_{\rm e, Sph}$), absolute magnitude ($\mathfrak{M}_{\rm Sph}$) and stellar mass ($M_{\rm *,Sph}$) are explored. We also investigate the consequences of using different scale radii, $R_{z,\rm Sph}$, encapsulating a different fraction ($z$, from 0 to 1) of the total luminosity. The correlation strengths for projected mass densities, $\Sigma_z$ and $\langle \Sigma \rangle_z$, vary significantly with the choice of $z$. Spheroid size ($R_{\rm z, Sph}$) and mass ($M_{\rm *,Sph}$) are strongly correlated for all light fractions $z$. We find: $\log(R_{\rm e,Sph}/\rm kpc) = 0.88\log(M_{\rm *,Sph}/\rm M_{\odot})-9.15$ with a small scatter of $\Delta_{rms} = 0.24~\rm dex$. This result is discussed relative to the \textit{curved} size-mass relation for early-type galaxies due to their discs yielding larger galaxy radii at lower masses. Moreover, the slope of our spheroid size-mass relation is a factor of $\sim3$, steeper than reported bulge size-mass relations, and with bulge sizes at $M_{\rm *,sph}\sim 3\times10^9~M_\odot$ which are 2 to 3 times smaller. Finally, we show that the local spheroids align well with quiescent galaxies at $z\sim1.25$--$2.25$. In essence, local spheroids and high-$z$ quiescent galaxies appear structurally similar, likely dictated by the virial theorem.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
